Simplifying Bayesian Optimization Via In-Context Direct Optimum Sampling

The optimization of expensive black-box functions is ubiquitous in science and engineering. A common solution to this problem is Bayesian optimization (BO), which is generally comprised of two components: (i) a surrogate model and (ii) an acquisition function, which generally require expensive re-training and optimization steps at each iteration, respectively. Although recent work enabled in-context surrogate models that do not require re-training, virtually all existing BO methods still require acquisition function maximization to select the next observation, which introduces many knobs to tune, such as Monte Carlo samplers and multi-start optimizers. In this work, we propose a completely in-context, zero-shot solution for BO that does not require surrogate fitting or acquisition function optimization. This is done by using a pre-trained deep generative model to directly sample from the posterior over the optimum point. We show that this process is equivalent to Thompson sampling and demonstrate the capabilities and cost-effectiveness of our foundation model on a suite of real-world benchmarks. We achieve an efficiency gain of more than 35x in terms of wall-clock time when compared with Gaussian process-based BO, enabling efficient parallel and distributed BO, e.g., for high-throughput optimization.

==> figs/viz_abstract.tikz <==
\begin{tikzpicture}[transform shape, node distance=1.3cm]
  \tikzstyle{stage_node}=[draw=black, fill=black!5, font=\large,circle, very thick, text width=1.9cm, align=center]
  \tikzstyle{label}=[font=\LARGE, yshift=-2.5cm]
  \tikzstyle{icl}=[fill=LimeGreen!50]
  \tikzstyle{fit}=[fill=Salmon!50]

  % GP
  \node[stage_node,fit] (surrogate_gp) {$p(f|\train)$};
  \node[stage_node,fit, below=of surrogate_gp, xshift=2cm] (acqf_gp) {$\alpha(\vx;\train)$};
  \node[stage_node,below=of surrogate_gp, xshift=-2cm] (next_pt_gp) {$\vx_{k+1}$};
  \node[label, below=of surrogate_gp] (label_gp) {Traditional BO};

  \draw[-latex, ultra thick] (surrogate_gp.east) to [bend left=30] (acqf_gp.north);
  \draw[-latex, ultra thick] (acqf_gp.west) to [bend left=30] (next_pt_gp.east);
  \draw[-latex, ultra thick] (next_pt_gp.north) to [bend left=30] (surrogate_gp.west);


  % PFN4BO
  \node[stage_node,icl, right=of surrogate_gp, xshift=6cm] (surrogate_pfn) {$p(y|\vx,\train)$};
  \node[stage_node,fit, below=of surrogate_pfn, xshift=2.cm] (acqf_pfn) {$\alpha(\vx;\train)$};
  \node[stage_node,below=of surrogate_pfn, xshift=-2cm] (next_pt_pfn) {$\vx_{k+1}$};
  \node[label, below=of surrogate_pfn] (label_pfn) {PFNs4BO};

  \draw[-latex, ultra thick] (surrogate_pfn.east) to [bend left=30] (acqf_pfn.north);
  \draw[-latex, ultra thick] (acqf_pfn.west) to [bend left=30] (next_pt_pfn.east);
  \draw[-latex, ultra thick] (next_pt_pfn.north) to [bend left=30] (surrogate_pfn.west);

  % Diff-BBO
  \node[stage_node,fit, right=of surrogate_pfn, xshift=6cm] (surrogate_dbbo) {$p(\vx|y,\train)$};
  \node[stage_node,fit, below=of surrogate_dbbo, xshift=2cm] (acqf_dbbo) {$\alpha(y;\train)$};
  \node[stage_node,below=of surrogate_dbbo, xshift=-2cm] (next_pt_dbbo) {$\vx_{k+1}$};
  \node[label, below=of surrogate_dbbo] (label_dbbo) {Inverse Methods};

  \draw[-latex, ultra thick] (surrogate_dbbo.east) to [bend left=30] (acqf_dbbo.north);
  \draw[-latex, ultra thick] (acqf_dbbo.west) to [bend left=30] (next_pt_dbbo.east);
  \draw[-latex, ultra thick] (next_pt_dbbo.north) to [bend left=30] (surrogate_dbbo.west);

  % Diff-BBO
  \node[stage_node,icl, right=of surrogate_dbbo, xshift=5cm] (surrogate_ours) {$p(\vx_*|\train)$};
  \node[stage_node,below=of surrogate_ours] (next_pt_ours) {$\vx_{k+1}$};
  \node[label, below=of surrogate_ours] (label_ours) {Ours};

  \draw[-latex, ultra thick] (surrogate_ours.east) to [bend left=40] (next_pt_ours.east);
  \draw[-latex, ultra thick] (next_pt_ours.west) to [bend left=40] (surrogate_ours.west);
\end{tikzpicture}

